Solving Constrained Horn Clauses Using Dependence-Disjoint Expansions

Recursion-free Constrained Horn Clauses (CHCs) are logic-programming problems that can model safety properties of programs with bounded iteration and recursion. In addition, many CHC solvers reduce recursive systems to a series of recursion-free CHC systems that can each be solved efficiently. In this paper, we define a novel class of recursion-free systems, named Clause-Dependence Disjoint (CDD), that generalizes classes defined in previous work. The advantage of this class is that many CDD systems are smaller than systems which express the same constraints but are part of a different class. This advantage in size allows CDD systems to be solved more efficiently than their counterparts in other classes. We implemented a CHC solver named Shara. Shara solves arbitrary CHC systems by reducing the input to a series of CDD systems. Our evaluation indicates that Shara outperforms state-of-the-art implementations in many practical cases.

==> abstract.txt <==
Recursion-free Constrained Horn Clauses (CHCs) are logic-programming problems
that can model safety properties of programs with bounded iteration and
recursion. In addition, many CHC solvers reduce recursive systems to a series
of recursion-free CHC systems that can each be solved efficiently.  In this
paper, we define a novel class of recursion-free systems, named
Clause-Dependence Disjoint (CDD), that generalizes classes defined in previous
work. The advantage of this class is that many CDD systems are smaller than
systems which express the same constraints but are part of a different class.
This advantage in size allows CDD systems to be solved more efficiently than
their counterparts in other classes. We implemented a CHC solver named Shara.
Shara solves arbitrary CHC systems by reducing the input to a series of CDD
systems. Our evaluation indicates that Shara outperforms state-of-the-art
implementations in many practical cases.

